Alpaqa: A matrix-free solver for nonlinear MPC and large-scale nonconvex optimization

This paper presents alpaqa, an open-source C++ implementation of an augmented Lagrangian method for nonconvex constrained numerical optimization, using the first-order PANOC algorithm as inner solver. The implementation is packaged as an easy-to-use library that can be used in C++ and Python. Furthermore, two improvements to the PANOC algorithm are proposed and their effectiveness is demonstrated in NMPC applications and on the CUTEst benchmarks for numerical optimization. The source code of the alpaqa library is available at https://github.com/kul-optec/alpaqa and binary packages can be installed from https://pypi.org/project/alpaqa .

==> data/cold10-2/eval.csv <==
label,s0,s1,s2,s3,s4,s5
$f$,104621,103924,75159,66381,78140,67725
$\nabla f$,52254,51901,65842,59582,39364,33602
$g$,104929,104238,101736,93213,78452,68039
$\nabla g\,y$,52254,51901,65842,59582,39364,33602


==> data/cold10-2/inner_it.csv <==
label,s0,s1,s2,s3,s4,s5
Inner iterations,45646,45305,30381,26693,27434,27059


==> data/cold10-2/runtime.csv <==
label,s0,s1,s2,s3,s4,s5
Run time,162.70934,157.482398,170.267975,154.946016,118.921583,100.965411


==> data/cold10/eval.csv <==
label,s0,s1,s2,s3
$f$,58887,56597,37281,32059
$\nabla f$,55481,53307,43118,39729
$g$,59137,56847,49836,44333
$\nabla g\,y$,55481,53307,43118,39729


==> data/cold10/inner_it.csv <==
label,s0,s1,s2,s3
Inner iterations,26069,25045,12449,12167


==> data/cold10/runtime.csv <==
label,s0,s1,s2,s3
Run time,133.69651,126.880814,96.379045,88.343543


==> data/eval.csv <==
label,s0,s1,s2,s3
$f$,65852,62819,47768,34994
$\nabla f$,61235,58604,52535,44165
$g$,66140,63107,62538,48600
$\nabla g\,y$,61235,58604,52535,44165


==> data/inner_it.csv <==
label,s0,s1,s2,s3
Inner iterations,28381,27260,14635,13470


==> data/ipopt-cold/ipopt-times.csv <==
x,Approx. structured PANOC with improved line search,Ipopt,Ipopt limited memory,Ipopt limited memory JIT
1.000000000000000000e+00,2.516867954982444644e+00,5.179137639992404729e+00,1.068169865000527352e+01,6.667062256019562483e+00
2.000000000000000000e+00,2.068142578995320946e+00,4.819619412010069937e+00,8.917685395979788154e+00,5.570981919008772820e+00
3.000000000000000000e+00,1.982585923047736287e+00,4.820129819039721042e+00,9.207942840992473066e+00,5.741062387009151280e+00
4.000000000000000000e+00,4.412502894003409892e+00,4.460857558005955070e+00,8.307326367998030037e+00,5.168421251990366727e+00
5.000000000000000000e+00,3.425765728054102510e+00,4.461746743996627629e+00,8.493577593006193638e+00,5.309832831029780209e+00
6.000000000000000000e+00,2.907387299987021834e+00,4.824022795015480369e+00,8.263462480041198432e+00,5.185116516018752009e+00
7.000000000000000000e+00,3.186619116051588207e+00,5.178688207000959665e+00,6.613579236029181629e+00,4.134350575972348452e+00
8.000000000000000000e+00,3.354480956040788442e+00,4.463061499991454184e+00,7.210989796963986009e+00,4.496814992977306247e+00
9.000000000000000000e+00,2.453235272027086467e+00,4.821541120007168502e+00,7.711112795048393309e+00,4.802988558018114418e+00
1.000000000000000000e+01,1.495749656984116882e+00,5.193860445986501873e+00,7.466954580973833799e+00,4.661533523001708090e+00
1.100000000000000000e+01,1.388127579994034022e+00,5.895708894007839262e+00,7.935803200001828372e+00,4.946615917026065290e+00
1.200000000000000000e+01,2.579277486016508192e+00,5.893293021013960242e+00,7.793997337983455509e+00,4.861856435018125921e+00
1.300000000000000000e+01,1.412491677037905902e+00,4.821963755995966494e+00,7.868923598027322441e+00,4.900476420996710658e+00
1.400000000000000000e+01,2.239685819018632174e+00,4.461983183980919421e+00,1.040398139000171795e+01,6.496182359987869859e+00
1.500000000000000000e+01,1.331924689002335072e+00,4.461219549993984401e+00,1.045699279400287196e+01,6.541434320039115846e+00
1.600000000000000000e+01,1.361371715029235929e+00,5.183361929026432335e+00,8.259531037998385727e+00,5.137765884981490672e+00
1.700000000000000000e+01,6.608336510253138840e-01,4.824213051004335284e+00,8.180092715949285775e+00,5.110047512978781015e+00
1.800000000000000000e+01,5.721007359679788351e-01,4.462910957052372396e+00,9.064502053020987660e+00,5.666091190010774881e+00
1.900000000000000000e+01,5.931750439922325313e-01,4.818816120037809014e+00,9.083134979999158531e+00,5.671187531959731132e+00
2.000000000000000000e+01,5.637117329752072692e-01,4.105671281984541565e+00,7.929531968024093658e+00,4.946592021966353059e+00
2.100000000000000000e+01,9.896867070347070694e-01,4.104942169971764088e+00,9.873647876956965774e+00,6.152567171026021242e+00
2.200000000000000000e+01,6.514526609680615366e-01,4.100989202037453651e+00,9.366972609015647322e+00,5.826012687990441918e+00
2.300000000000000000e+01,5.769714969792403281e-01,3.743683876004070044e+00,8.449663634994067252e+00,5.272901021991856396e+00
2.400000000000000000e+01,4.623884969623759389e-01,4.101938204024918377e+00,7.408029794984031469e+00,4.618116269994061440e+00
2.500000000000000000e+01,4.473976150038652122e-01,4.459021011018194258e+00,8.140276921971235424e+00,5.077995117986574769e+00
2.600000000000000000e+01,3.451054359902627766e-01,4.102197573054581881e+00,7.465177236008457839e+00,4.663893577991984785e+00
2.700000000000000000e+01,3.124355899635702372e-01,3.758791909960564226e+00,9.352099269977770746e+00,5.839572327036876231e+00
2.800000000000000000e+01,3.110570000135339797e-01,3.742338387004565448e+00,9.390518478990998119e+00,5.856601303967181593e+00
2.900000000000000000e+01,3.087533079669810832e-01,4.101339204004034400e+00,8.996091138978954405e+00,5.568357168987859040e+00
3.000000000000000000e+01,3.293394710053689778e-01,4.100915991002693772e+00,9.856622056046035141e+00,6.141399607004132122e+00


==> data/ipopt-warm/ipopt-times.csv <==
x,Approx. structured PANOC with improved line search,Ipopt,Ipopt limited memory,Ipopt limited memory JIT
1.000000000000000000e+00,4.505121879628859460e-01,4.107753179036080837e+00,8.348223609966225922e+00,5.270962002978194505e+00
2.000000000000000000e+00,4.614954449934884906e-01,3.744245745008811355e+00,7.252443917968776077e+00,4.547436300956178457e+00
3.000000000000000000e+00,4.941949560306966305e-01,4.103219364013057202e+00,7.988261548976879567e+00,5.050051627971697599e+00
4.000000000000000000e+00,4.218295789905823767e-01,4.460661477001849562e+00,6.501684513001237065e+00,4.117952995002269745e+00
5.000000000000000000e+00,3.919019569875672460e-01,4.102491491008549929e+00,7.179259883996564895e+00,4.520313162007369101e+00
6.000000000000000000e+00,4.176397509872913361e-01,4.104033655952662230e+00,6.732426537026185542e+00,4.256081695028115064e+00
7.000000000000000000e+00,4.313957769772969186e-01,4.481098268995992839e+00,5.835739169036969543e+00,3.690574395994190127e+00
8.000000000000000000e+00,4.392558030085638165e-01,4.473455614992417395e+00,7.261649727006442845e+00,4.583350917033385485e+00
9.000000000000000000e+00,2.764992860029451549e-01,4.461789665976539254e+00,7.694551757012959570e+00,4.855807890999130905e+00
1.000000000000000000e+01,3.006796890404075384e-01,4.468492245010565966e+00,5.809001433022785932e+00,3.670508047973271459e+00
1.100000000000000000e+01,2.764882099581882358e-01,5.177320753980893642e+00,4.409775870037265122e+00,2.783589617989491671e+00
1.200000000000000000e+01,3.497910689911805093e-01,5.177350946003571153e+00,6.447696293005719781e+00,4.080217506969347596e+00
1.300000000000000000e+01,6.660898480331525207e-01,4.461622331000398844e+00,5.799464166979305446e+00,3.653761732042767107e+00
1.400000000000000000e+01,2.133697230019606650e-01,3.744250632007606328e+00,4.652496976952534169e+00,2.929083328985143453e+00
1.500000000000000000e+01,5.022456970182247460e-01,4.102839938015677035e+00,5.408940452965907753e+00,3.408034992986358702e+00
1.600000000000000000e+01,2.361684740171767771e-01,4.459973991033621132e+00,8.573702118999790400e+00,5.400300622975919396e+00
1.700000000000000000e+01,1.671966449939645827e-01,4.102695512992795557e+00,4.908369793964084238e+00,3.096130994032137096e+00
1.800000000000000000e+01,2.016259449883364141e-01,4.110646511020604521e+00,4.595656156016048044e+00,2.908182687999214977e+00
1.900000000000000000e+01,3.212994619971141219e-01,3.750959278957452625e+00,8.222186653001699597e+00,5.185014678980223835e+00
2.000000000000000000e+01,5.016788830398581922e-01,3.396891239972319454e+00,8.859158698003739119e+00,5.598142537986859679e+00
2.100000000000000000e+01,2.736910799867473543e-01,3.396114554023370147e+00,1.023990705300820991e+01,6.466928877984173596e+00
2.200000000000000000e+01,2.668450720375403762e-01,3.388959598960354924e+00,6.352404426026623696e+00,4.016260943026281893e+00
2.300000000000000000e+01,2.991042979992926121e-01,3.397855123039335012e+00,6.749016281974036247e+00,4.244155321037396789e+00
2.400000000000000000e+01,2.732532799709588289e-01,3.393173489021137357e+00,8.228698950959369540e+00,5.203421932994388044e+00
2.500000000000000000e+01,3.043282929575070739e-01,3.745741412974894047e+00,6.704371968982741237e+00,4.229812756006140262e+00
2.600000000000000000e+01,2.725692989770323038e-01,3.385043211979791522e+00,6.143482277984730899e+00,3.887374398997053504e+00
2.700000000000000000e+01,1.931690580095164478e-01,3.385168089997023344e+00,6.494292067014612257e+00,4.067733851959928870e+00
2.800000000000000000e+01,1.934234810178168118e-01,3.385225703008472919e+00,7.182287513976916671e+00,4.503423505986575037e+00
2.900000000000000000e+01,1.798816990340128541e-01,3.385331107012461871e+00,6.121166485012508929e+00,3.857592731015756726e+00
3.000000000000000000e+01,1.481828709947876632e-01,3.384979452996049076e+00,4.625824927992653102e+00,2.921047073032241315e+00


==> data/runtime.csv <==
label,s0,s1,s2,s3
Run time,82.231186,76.669594,63.38348,51.604878


==> data/warm10-2/eval.csv <==
label,s0,s1,s2,s3,s4,s5
$f$,21557,20183,19134,19384,18712,18839
$\nabla f$,10771,10078,17843,18051,9347,9405
$g$,21791,20417,27653,27992,18946,19073
$\nabla g\,y$,10771,10078,17843,18051,9347,9405


==> data/warm10-2/inner_it.csv <==
label,s0,s1,s2,s3,s4,s5
Inner iterations,9562,8802,8407,8496,8296,8324


==> data/warm10-2/runtime.csv <==
label,s0,s1,s2,s3,s4,s5
Run time,32.395235,30.306428,45.645012,46.226289,28.243141,28.361499


==> data/warm10/eval.csv <==
label,s0,s1,s2,s3
$f$,10395,11225,7876,7878
$\nabla f$,9865,10577,10832,10832
$g$,10599,11439,11449,11451
$\nabla g\,y$,9865,10577,10832,10832


==> data/warm10/inner_it.csv <==
label,s0,s1,s2,s3
Inner iterations,4656,4960,3489,3489


==> data/warm10/runtime.csv <==
label,s0,s1,s2,s3
Run time,23.560765,25.261,23.504341,23.579038

